The Landscape of Distributed Complexities on Trees and Beyond

We study the local complexity landscape of locally checkable labeling (LCL) problems on constant-degree graphs with a focus on complexities below $\log^* n$. Our contribution is threefold: Our main contribution is that we complete the classification of the complexity landscape of LCL problems on trees in the LOCAL model, by proving that every LCL problem with local complexity $o(\log^* n)$ has actually complexity $O(1)$. This result improves upon the previous speedup result from $o(\log \log^* n)$ to $O(1)$ by [Chang, Pettie, FOCS 2017]. In the related LCA and Volume models [Alon, Rubinfeld, Vardi, Xie, SODA 2012, Rubinfeld, Tamir, Vardi, Xie, 2011, Rosenbaum, Suomela, PODC 2020], we prove the same speedup from $o(\log^* n)$ to $O(1)$ for all bounded degree graphs. Similarly, we complete the classification of the LOCAL complexity landscape of oriented $d$-dimensional grids by proving that any LCL problem with local complexity $o(\log^* n)$ has actually complexity $O(1)$. This improves upon the previous speed-up from $o(\sqrt[d]{\log^* n})$ by Suomela in [Chang, Pettie, FOCS 2017].

==> rebuttal.txt <==
We are grateful for the excellent reviewer comments and will address them carefully. In the following we reply to the posed questions and some comments that require an explanation. We start with the comments as the posed questions require discussion of some technical details.

It was not our intention to omit any details required for the verification of correctness, and we fully agree with the reviewers that these details should also be contained in the paper itself (not in external resources). We will add these details; in particular, we will add a fully self-contained proof of Corollary 19. (In fact, we have already added a respective section in the appendix as we noted ourselves that the approach we took was unsatisfactory.)

One reviewer mentioned that the precise model (LOCAL or port numbering) and the knowledge about n is not specified in Proposition 22 and its proof: we will add this information (and also elaborate on the knowledge of n in the model definition). The randomized algorithm in the proof is a randomized algorithm in the port numbering model (in the sense that it does not have access to unique input IDs), and Proposition 22 also holds if nodes only know a polynomial upper bound on n (in which case, as usual, the runtimes of the algorithms are functions of the given upper bound, instead of functions of the actual number of nodes---however, this does not make an asymptotic difference if the given upper bound is polynomial in the number of nodes).

Thank you for highlighting the missing explanation and references in line 200. We wrongly assumed that this was already proven in [13], which is not the case. The following proof works.
There exists a deterministic poly(log n) round LLL algorithm for the criterion p = o(Delta) by Moser-Tardos (https://arxiv.org/pdf/0903.0544.pdf) and [22]. By a version of the speed-up theorem of Chang and Pettie [17] we can thus turn the randomized o(n^{1/d})-round algorithm into a deterministic poly(log n)-round algorithm. Finally, by the deterministic speed-up result [15] we can turn this algorithm into an O(log^* n)-round algorithm.


Questions for authors' response:

1) In fact, the statement that each problem in the round elimination problem sequence (obtained by iteratively applying \overline{R}(R(.)) to some given problem) is one round faster solvable than the previous problem holds also in CONGEST, and therefore our gap result on trees also holds in the CONGEST model. This is a nice observation that we are happy to add to the paper. Thanks for posing this question.

We remark that for the proof of the above statement, it does not suffice to use the proof from [10,11] used for the same statement in the LOCAL model. Instead the statement follows from two observations: A) For each problem, the CONGEST complexity is trivially at least as large as the LOCAL complexity (which provides the lower bounds for the complexities of the problems in the sequence), and B) the CONGEST complexity of each problem is at most as large as the LOCAL complexity as the argumentation (from [10,11]) that provides the upper bounds for the problem complexities in LOCAL also works in CONGEST by observing that the number of labels used in the problem descriptions is an arbitrarily small polynomial in n (that we can choose), which implies that the messages that are sent are small. The reason for the number of labels being polynomially small is that the length of the considered problem sequence is in o(log^* n) and the number of labels grows at most doubly exponential when going from a problem in the sequence to the next.

We note that the gap in CONGEST can also be obtained from our LOCAL gap without any intricate knowledge of round elimination by observing that Theta(log^* n)-round and constant-round algorithms in LOCAL can be phrased in a normal form (see [15]) that is easily adapted to CONGEST (and yields the same runtime). In particular, problems with LOCAL complexity O(log^* n) (or even o(log n)) admit an algorithm that essentially first computes a constant-hop coloring in O(log^* n) rounds, and then computes the solution in a constant number of rounds, just based on the computed coloring. As both parts use small messages, we obtain O(log^* n)-round CONGEST upper bounds from O(log^* n)-round LOCAL upper bounds.


2) Yes, we agree that discussing the paper "Locally Checkable Problems in Rooted Trees" and comparing its results to the results from our paper is relevant, thanks for pointing this out. We will add a detailed discussion.
The results in that paper yield a complete classification of possible (deterministic and randomized) complexities (both in LOCAL and CONGEST) for LCL problems on rooted trees, and the authors show that is decidable into which complexity class a given problem falls. The decidability is achieved by definining so-called ``certificates'' for O(log n)-round, O(log^* n)-round, and constant-round solvability---for each T from {O(log n), O(log^* n), O(1)}, an LCL problem is T-round solvable if and only if there exists a certificate for T-round solvability for the given LCL problem, and the existence of such a certificate is decidable. The definitions of these certificates rely heavily on the fact that the input tree is rooted (in particular on the availability of a canonical direction in the tree, which is given by the parent-child relation); it is entirely unclear how such an approach could be extended to unrooted trees, if possible at all. In particular, in the current form the decidability results of the mentioned paper are not applicable to the gap from our paper at all. (In fact, decidability on (unrooted) trees in the (sub)logarithmic complexity regime is often considered as one of the big open problems regarding LCL problems, and while the mentioned paper provides exciting results, achieving decidability on unrooted trees, even only for constant-round solvability, seems to require entirely new ideas.)


==> speedup in trees/rebuttal.txt <==
We are grateful for the excellent reviewer comments and will address them carefully. In the following we reply to the posed questions and some comments that require an explanation. We start with the comments as the posed questions require discussion of some technical details.

It was not our intention to omit any details required for the verification of correctness, and we fully agree with the reviewers that these details should also be contained in the paper itself (not in external resources). We will add these details; in particular, we will add a fully self-contained proof of Corollary 19. (In fact, we have already added a respective section in the appendix as we noted ourselves that the approach we took was unsatisfactory.)

One reviewer mentioned that the precise model (LOCAL or port numbering) and the knowledge about n is not specified in Proposition 22 and its proof: we will add this information (and also elaborate on the knowledge of n in the model definition). The randomized algorithm in the proof is a randomized algorithm in the port numbering model (in the sense that it does not have access to unique input IDs), and Proposition 22 also holds if nodes only know a polynomial upper bound on n (in which case, as usual, the runtimes of the algorithms are functions of the given upper bound, instead of functions of the actual number of nodes---however, this does not make an asymptotic difference if the given upper bound is polynomial in the number of nodes).

Thank you for highlighting the missing explanation and references in line 200. We wrongly assumed that this was already proven in [13], which is not the case. The following proof works.
There exists a deterministic poly(log n) round LLL algorithm for the criterion p = o(Delta) by Moser-Tardos (https://arxiv.org/pdf/0903.0544.pdf) and [22]. By a version of the speed-up theorem of Chang and Pettie [17] we can thus turn the randomized o(n^{1/d})-round algorithm into a deterministic poly(log n)-round algorithm. Finally, by the deterministic speed-up result [15] we can turn this algorithm into an O(log^* n)-round algorithm.


Questions for authors' response:

1) In fact, the statement that each problem in the round elimination problem sequence (obtained by iteratively applying \overline{R}(R(.)) to some given problem) is one round faster solvable than the previous problem holds also in CONGEST, and therefore our gap result on trees also holds in the CONGEST model. This is a nice observation that we are happy to add to the paper. Thanks for posing this question.

We remark that for the proof of the above statement, it does not suffice to use the proof from [10,11] used for the same statement in the LOCAL model. Instead the statement follows from two observations: A) For each problem, the CONGEST complexity is trivially at least as large as the LOCAL complexity (which provides the lower bounds for the complexities of the problems in the sequence), and B) the CONGEST complexity of each problem is at most as large as the LOCAL complexity as the argumentation (from [10,11]) that provides the upper bounds for the problem complexities in LOCAL also works in CONGEST by observing that the number of labels used in the problem descriptions is an arbitrarily small polynomial in n (that we can choose), which implies that the messages that are sent are small. The reason for the number of labels being polynomially small is that the length of the considered problem sequence is in o(log^* n) and the number of labels grows at most doubly exponential when going from a problem in the sequence to the next.

We note that the gap in CONGEST can also be obtained from our LOCAL gap without any intricate knowledge of round elimination by observing that Theta(log^* n)-round and constant-round algorithms in LOCAL can be phrased in a normal form (see [15]) that is easily adapted to CONGEST (and yields the same runtime). In particular, problems with LOCAL complexity O(log^* n) (or even o(log n)) admit an algorithm that essentially first computes a constant-hop coloring in O(log^* n) rounds, and then computes the solution in a constant number of rounds, just based on the computed coloring. As both parts use small messages, we obtain O(log^* n)-round CONGEST upper bounds from O(log^* n)-round LOCAL upper bounds.


2) Yes, we agree that discussing the paper "Locally Checkable Problems in Rooted Trees" and comparing its results to the results from our paper is relevant, thanks for pointing this out. We will add a detailed discussion.
The results in that paper yield a complete classification of possible (deterministic and randomized) complexities (both in LOCAL and CONGEST) for LCL problems on rooted trees, and the authors show that is decidable into which complexity class a given problem falls. The decidability is achieved by definining so-called ``certificates'' for O(log n)-round, O(log^* n)-round, and constant-round solvability---for each T from {O(log n), O(log^* n), O(1)}, an LCL problem is T-round solvable if and only if there exists a certificate for T-round solvability for the given LCL problem, and the existence of such a certificate is decidable. The definitions of these certificates rely heavily on the fact that the input tree is rooted (in particular on the availability of a canonical direction in the tree, which is given by the parent-child relation); it is entirely unclear how such an approach could be extended to unrooted trees, if possible at all. In particular, in the current form the decidability results of the mentioned paper are not applicable to the gap from our paper at all. (In fact, decidability on (unrooted) trees in the (sub)logarithmic complexity regime is often considered as one of the big open problems regarding LCL problems, and while the mentioned paper provides exciting results, achieving decidability on unrooted trees, even only for constant-round solvability, seems to require entirely new ideas.)


==> speedup in trees/todo.txt <==



line 639.  define "doubly-ordered subgraph".  the rest of this paragraph is pretty confusing.

line 651.  the issue addressed in this paragraph (assigning IDs, and maybe changing them mid-stream)  can probably be fixed by making m large enough... e.g., if m >> 2^p then you can always fit in the next ID probed into the total order on previously probed vertices.

This proof is way too hand-wavy.  A precise, terse proof would be easier to verify, where all the relevant functions (mapping algorithmic behavior --> colors, real IDs --> virtual IDs, etc.) are explicitly defined.

720.  "... as a function that maps..." this sentence never says what it maps labeled neighborhoods to?

726, 729. Unclear what "already labeled without assigned identifiers" means.  Sigma_in labels are assigned but IDs are not?  

732.  "number of possible input neighborhoods not labelled with identifiers".  clarify this.  It may help to begin the proof with a 1-sentence outline of the structure of the argument.

Again I think the proof is pretty hand-wavy and could be improved by making each step formally precise (and shorter).

=====

Comments for author
-------------------

*  In the itemized point that begins on line 340, the sentences including and following "each vertex and each edge has an order on incident
338 half-edges and each half-edge is labelled with a label from $\Sigma_out$..." could be written much more concisely and clearly to imply that vertices and edges assume some order on their incident half edges to allow easy description of neighbourhood and edge constraints of a node-edge-checkable problem. In its present form, this line is rather convoluted to understand in one go.

=====


Comments for author
-------------------

Given that two thirds of the main results are not about LCL problems on trees, maybe consider a more informative title?



==> todo.txt <==



line 639.  define "doubly-ordered subgraph".  the rest of this paragraph is pretty confusing.

line 651.  the issue addressed in this paragraph (assigning IDs, and maybe changing them mid-stream)  can probably be fixed by making m large enough... e.g., if m >> 2^p then you can always fit in the next ID probed into the total order on previously probed vertices.

This proof is way too hand-wavy.  A precise, terse proof would be easier to verify, where all the relevant functions (mapping algorithmic behavior --> colors, real IDs --> virtual IDs, etc.) are explicitly defined.

720.  "... as a function that maps..." this sentence never says what it maps labeled neighborhoods to?

726, 729. Unclear what "already labeled without assigned identifiers" means.  Sigma_in labels are assigned but IDs are not?  

732.  "number of possible input neighborhoods not labelled with identifiers".  clarify this.  It may help to begin the proof with a 1-sentence outline of the structure of the argument.

Again I think the proof is pretty hand-wavy and could be improved by making each step formally precise (and shorter).

=====

Comments for author
-------------------

*  In the itemized point that begins on line 340, the sentences including and following "each vertex and each edge has an order on incident
338 half-edges and each half-edge is labelled with a label from $\Sigma_out$..." could be written much more concisely and clearly to imply that vertices and edges assume some order on their incident half edges to allow easy description of neighbourhood and edge constraints of a node-edge-checkable problem. In its present form, this line is rather convoluted to understand in one go.

=====


Comments for author
-------------------

Given that two thirds of the main results are not about LCL problems on trees, maybe consider a more informative title?


